Improving Environment-Agnostic Agents: The Role of Scaffolding

Agents built on stronger language models may increasingly construct useful procedures for themselves, reducing the advantage of developer-supplied scaffolding. We investigate why this advantage persists and whether an environment-agnostic agent can be improved without environment-specific engineering. We evaluate a Codex-based agent in two nearly identical prompt variants on ARC-AGI-3, AGI Maze, and Terminal-Bench. Each variant is deployed with unchanged code, prompts, and general-purpose tools across environments, receiving environment-specific information as input. Changing only an instruction to encourage reporting difficulties and returning control for automatic continuation improves mean scores on both ARC-AGI-3 and AGI Maze, while Terminal-Bench shows small, mixed changes. Yet the general agent remains below an ARC-AGI-3-specific reference, including with GPT-5.6-sol. The reference prescribes organization and control rather than supplying new game rules or solutions. To investigate this gap, we transfer reset decisions to a scripted controller that follows a convention already given to the agent. This small change recovers part of the specialized agent's advantage. A complementary AGI Maze experiment shows that additional tutorial experience can reduce performance. Together, these findings highlight the distinction between having information and tools available and using them effectively. Supplied procedures still matter for the models tested here. The performance gains also come with higher token-based cost. The experiments do not separate better use of information and procedures from additional or differently allocated inference. We provide the EnvTraverse framework and an evaluated baseline agent for testing whether further environment-independent changes improve performance in some environments without degrading it in others.

==> prompts/agents/baseline_instruction.txt <==
# When to stop

Continue working until you have completed your task.


==> prompts/agents/continuation.txt <==
Keep working toward the goal described in `/observations/environment_description.md`. Re-read the file whenever you need a reminder.


==> prompts/agents/no_action_reminder.txt <==
You have not sent any environment actions since the previous continuation request. Continue working and send meaningful actions toward completing your task. If you do not make progress, the run will stop.


==> prompts/agents/stop_and_report_instruction.txt <==
# When to stop
Continue working on the task as long as you can proceed confidently. If you encounter a problem, ambiguity, unexpected issue, or anything that makes you unsure how to proceed, stop and report it back to me before taking further action.


==> prompts/environments/agimaze_set/final_failure.txt <==
You did not solve the final labyrinth before reaching the maximum allowed number of actions. You have used five times as many actions as an average human typically needs to solve it. The labyrinth set is complete.


==> prompts/environments/agimaze_set/final_success.txt <==
You have solved the final labyrinth. The labyrinth set is complete.


==> prompts/environments/agimaze_set/initial_message.txt <==
Please start the first labyrinth by sending the {"id":"start"} action.
Available actions: {"id":"start"}


==> prompts/environments/agimaze_set/next_after_failure.txt <==
You did not solve the labyrinth before reaching the maximum allowed number of actions. You have used five times as many actions as an average human typically needs to solve it. Consider what went wrong and what mistakes you made. Please start the next labyrinth by sending the {"id":"start"} action.
Available actions: {"id":"start"}


==> prompts/environments/agimaze_set/next_after_success.txt <==
You have solved the labyrinth. Please start the next labyrinth by sending the {"id":"start"} action.
Available actions: {"id":"start"}


==> prompts/environments/agimaze_single/description_example.txt <==
You are playing a grid labyrinth game. Your goal is to win the game by collecting the treasure and exiting.

Rules/description:
You find yourself in a maze made of grid cells. On each step you can only move up, down, left, or right. Your goal is to leave the maze with the treasure in as few steps as possible. The maze is surrounded by an unbreakable border wall—the monolith. There is exactly one opening in the monolith: the exit, but its location is unknown. Inside the maze there are also internal walls. You cannot walk through walls or the monolith (though some game extensions may introduce items or mechanisms that can destroy, reveal, or move walls). If you attempt to move into a wall or the monolith, you stay in place, but the step counter still increases.

The maze may contain items. There is always a treasure chest and a key for it: without the key, you cannot take the treasure. Without the treasure, you cannot exit the maze. Larger mazes often also include an exit key (whether it exists is stated in the maze description). If an exit key exists, you cannot leave without it either. Keys are picked up and used automatically—no extra action is required.

Some mazes include rivers and pits. A river occupies several cells and flows from a source to a mouth. When you step onto a river cell, the current carries you two cells downstream (or one cell if you stepped onto the last cell before the mouth). If you step onto a pit cell, you appear at the next pit in its cycle (from the last pit you go back to the first). A maze may contain multiple rivers and multiple pit cycles—this is stated in the maze description.

There are also game extensions. In extended mazes you may encounter new items (for example, a boat, grenades, or a flashlight) or new cell types. Sometimes items grant new actions (for example, to blast or to shine the flashlight). In some cases, you have to figure out how new items, actions, and cell types work by experimentation.

Task info:
info: rivers=0 pits=2x2
board size: n=4 rows, m=7 cols
start position (row,col): (2,5)

Map (public):
+ . + . + . + . + . + . + . +
.   .   .   .   .   .   .   .
+ . + . + . + . + . + . + . +
.   .   .   .   .   .   .   .
+ . + . + . + . + . + . + . +
.   .   .   .   .   . S .   .
+ . + . + . + . + . + . + . +
.   .   .   .   .   .   .   .
+ . + . + . + . + . + . + . +

Actions are JSON objects. Available actions: {"id": "up"}, {"id": "down"}, {"id": "left"}, {"id": "right"}

Coordinate convention: positions are given as (row, col), where row increases downward and col increases to the right.

You will receive the result of each move as text.
Choose one action each step. Avoid wasting moves.


==> prompts/environments/agimaze_single/description_template.txt <==
You are playing a grid labyrinth game. Your goal is to win the game by collecting the treasure and exiting.

Rules/description:
{rules}

Task info:
info: rivers={rivers} pits={pit_cycles}x{pits_per_cycle}
board size: n={rows} rows, m={cols} cols
start position (row,col): ({start_row},{start_col})

Map (public):
{public_map}

Actions are JSON objects. Available actions: {actions}

Coordinate convention: positions are given as (row, col), where row increases downward and col increases to the right.

You will receive the result of each move as text.
Choose one action each step. Avoid wasting moves.

